Investigation of the Peeling and Pull-off Behavior of Adhesive Elastic Fibers via a Novel Computational Beam Interaction Model

This article studies the fundamental problem of separating two adhesive elastic fibers based on numerical simulation employing a recently developed finite element model for molecular interactions between curved slender fibers. Specifically, it covers the two-sided peeling and pull-off process starting from fibers contacting along its entire length to fully separated fibers including all intermediate configurations and the well-known physical instability of snapping into contact and snapping free. We analyze the resulting force-displacement curve showing a rich and highly nonlinear system behavior arising from the interplay of adhesion, mechanical contact interaction and structural resistance against (axial, shear and bending) deformation. While similar to one-sided peeling studies from the literature, a distinct initiation and peeling phase can be observed, the two-sided peeling setup considered in the present work reveals the extended final pull-off stage as third characteristic phase. Moreover, the influence of different material and interaction parameters such as Young's modulus as well as type (electrostatic or van der Waals) and strength of adhesion is critically studied. Most importantly, it is found that the maximum force occurs in the pull-off phase for electrostatic attraction, but in the initiation phase for van der Waals adhesion. In addition to the physical system behavior, the most important numerical aspects required to simulate this challenging computational problem in a robust and accurate manner are discussed. Thus, besides the insights gained into the considered two-fiber system, this study provides a proof of concept facilitating the application of the employed model to larger and increasingly complex systems of slender fibers.

==> 02_figures/num_ex_elstat_attraction_twocrossedbeams_snapintocontact_problem_setup.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'num_ex_elstat_attraction_twocrossedbeams_snapintocontact_problem_setup.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{183.87451172bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.88885093)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{num_ex_elstat_attraction_twocrossedbeams_snapintocontact_problem_setup.pdf}}%
    \put(0.49569408,0.05220484){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\frac{l}{2},0,5R)$}}}%
    \put(0.1303804,0.85166312){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(\frac{l}{2},l,5R)$}}}%
    \put(0.61863374,0.85140022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$(l,l,0)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{num_ex_elstat_attraction_twocrossedbeams_snapintocontact_problem_setup.pdf}}%
    \put(0.08050986,0.1916193){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.18248158,0.07641516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{num_ex_elstat_attraction_twocrossedbeams_snapintocontact_problem_setup.pdf}}%
    \put(-0.00406294,0.07641516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{num_ex_elstat_attraction_twocrossedbeams_snapintocontact_problem_setup.pdf}}%
  \end{picture}%
\endgroup%

